The Relative Supernovae Contribution to the Chemical Enrichment History of Abell 1837

In this paper, we report the relative SNe contributions on the metal budget of the ICM of Abell 1837 galaxy cluster at redshift z $=$ 0.069. For this purpose, we analysed the hot ICM of the cluster and obtained radial metal distributions by using XMM-Newton archival data with total exposure $\sim$100 ks. These metal measurements consist of Mg, Si, S, Fe and Ni within 0.7 R$_{500}$ radius which is divided into three concentric annuli. In order to explain the observed metal abundance pattern in terms of relative supernova contributions, we used our newly developed code SNeRatio which utilizes theoretical nucleosynthesis models. This study covers the most recent 3D SNIa and SNcc yield tables. All combinations of these theoretical yields were fitted with our measured abundance ratios and statistically acceptable ones were selected. Each of these models were found to predict a uniform SNIa percentage contribution to the total SNe from the cluster center to the outskirts and form an SNIa ratio distribution with a mean 39 $\pm$ 14$\%$. This uniformity is consistent with the early enrichment scenario which assumes that the metal production processes begin in early phase of cluster formation, namely proto-cluster phase at epoch z $\geq$ 2.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
